Balloons and Hoops and their Universal Finite Type Invariant, BF Theory, and an Ultimate Alexander Invariant

Balloons are two-dimensional spheres. Hoops are one dimensional loops. Knotted Balloons and Hoops (KBH) in 4-space behave much like the first and second homotopy groups of a topological space - hoops can be composed as in \pi_1, balloons as in \pi_2, and hoops "act" on balloons as \pi_1 acts on \pi_2. We observe that ordinary knots and tangles in 3-space map into KBH in 4-space and become amalgams of both balloons and hoops. We give an ansatz for a tree and wheel (that is, free-Lie and cyclic word) -valued invariant \zeta of (ribbon) KBHs in terms of the said compositions and action and we explain its relationship with finite type invariants. We speculate that \zeta is a complete evaluation of the BF topological quantum field theory in 4D. We show that a certain "reduction and repackaging" of \zeta is an "ultimate Alexander invariant" that contains the Alexander polynomial (multivariable, if you wish), has extremely good composition properties, is evaluated in a topologically meaningful way, and is least-wasteful in a computational sense. If you believe in categorification, that should be a wonderful playground.

==> figs/empty.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/empty.pstex}%
\end{picture}%
%
%  pstex_opts: -m 1.0 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1645,244)(1111,-509)
\put(1126,-436){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}pstex_opts: -m 1.0}%
}}}}
\end{picture}%

